Dual- versus Single-Suggestion AI Support for Radiographic Interpretation in Residents: Randomized Multireader Study

Purpose: To compare dual- and single-suggestion AI support for radiographic interpretation by residents, particularly when the shared AI suggestion was incorrect. Materials and Methods: This prospective, multicenter, randomized three-arm reader study was conducted at three hospitals in China from July to September 2026 (ChiCTR2600129243). After specialty stratification, 132 residents with fewer than 3 years of clinical experience were randomized 1:1:1 to GPT-5.4 alone (group A), GPT-5.4 plus Kimi-K2.6 (group B), or GPT-5.4 plus Gemini-3.6 Flash (group C); 123 were analyzed. Participants interpreted 60 radiographs before and after AI support. The primary outcome was accuracy change. Welch ANOVA and Holm-adjusted t tests compared support conditions; HC3 linear models assessed specialty interaction. Results: Among 123 residents (mean age, 24.1 years +/- 1.4; 65 women), radiology residents showed greater accuracy improvement with dual- than single-suggestion support (B-A, 6.69 percentage points [95% CI, 0.97-12.40]; C-A, 7.87 percentage points [95% CI, 1.64-14.11]; Holm-adjusted P = .030 for both), whereas accuracy change did not differ in non-radiology residents (P = .20). When GPT-5.4 was incorrect, AI-assisted accuracy was higher with dual- than single-suggestion support in radiology residents (40.1% and 40.4% vs 20.0%) and non-radiology residents (31.3% and 31.0% vs 12.1%) (all Holm-adjusted P < .001). The dual-suggestion effect differed by specialty (interaction difference, 10.44 percentage points; 95% CI, 4.36-16.52; P < .001). Conclusion: Dual-suggestion support may mitigate the influence of erroneous AI suggestions, with greater accuracy improvement observed in radiology but not non-radiology residents.

==> docx_extracted.txt <==
Dual- versus Single-Suggestion AI Support for Radiographic Interpretation in Less Experienced Physicians: A Randomized Multireader Multicase Study

Background: Less experienced physicians may be susceptible to erroneous AI suggestions. Whether dual-suggestion support improves diagnostic performance compared with single-suggestion support remains unclear.

Purpose: To compare dual- and single-suggestion AI support for radiographic diagnosis in less experienced physicians.

Materials and Methods: In this prospective, multicenter, randomized three-arm reader study, 123 residents with fewer than 3 years of clinical experience were assigned to GPT alone (group A), GPT plus Kimi (group B), or GPT plus Gemini (group C) after stratification by specialty. Participants interpreted 60 chest and abdominal radiographs before and after AI assistance. The primary outcome was change in diagnostic accuracy; diagnostic revisions and prespecified specialty-stratified effects were also evaluated.

Results: Among 123 residents (mean age, 24 years ± 1; 65 women), diagnostic accuracy increased after AI assistance in all three support conditions (all P < .001). Accuracy improvement among radiology residents was greater in groups B and C than in group A (mean differences, 6.69 and 7.87 percentage points; 95% CIs, 0.97–12.40 and 1.64–14.11, respectively; Holm-adjusted P = .030 for both comparisons). Among non-radiology residents, accuracy change did not differ across support conditions (P = .20). When the GPT suggestion was incorrect, dual-suggestion support was associated with higher AI-assisted accuracy than single-suggestion support across both resident groups (both Holm-adjusted P < .001). The effect of dual-suggestion support differed by specialty (P for interaction < .001), with the specialty difference reflected in incorrect-to-correct revisions (P for interaction = .003).

Conclusion: AI assistance improved diagnostic accuracy in all three support conditions among less experienced physicians. The effect of dual-suggestion versus single-suggestion support varied by specialty: accuracy change was greater with dual-suggestion support among radiology residents but did not differ across support conditions among non-radiology residents.

Artificial intelligence (AI) is increasingly used to support diagnostic reasoning in radiology(Hanneman and Patlas, 2026; Moy et al., 2026; Tejani et al., 2026), with multimodal models capable of integrating imaging findings and clinical information to generate diagnostic suggestions and supporting rationales(Duron and Lecler, 2025; Tanno et al., 2025). AI assistance can improve diagnostic accuracy and efficiency, particularly for less experienced physicians(Gommers et al., 2025; Schramm et al., 2026). However, these benefits depend on clinicians appropriately evaluating AI suggestions. When an AI suggestion is incorrect, failure to recognize and reject it can lead to diagnostic errors(Dratsch et al., 2023; Xu et al., 2026), creating a particular concern for less experienced readers who may be more susceptible to erroneous AI suggestions.

Despite continued advances in AI model architecture, training data, and human feedback, residual diagnostic errors remain(Jabbour et al., 2023; Teng et al., 2026; Thrall, 2024). Collective intelligence provides a framework for combining judgments from multiple agents rather than relying on a single source(Riedl et al., 2021; Woolley and Gupta, 2024). Studies using clinical vignettes have shown that aggregating outputs from multiple models can outperform individual models(Barnett et al., 2019; Zöller et al., 2025), supporting the potential value of combining diagnostic information across models(Barabucci et al., 2024). These findings suggest that multiple model outputs may also provide clinicians with additional information for evaluating an AI suggestion, particularly when that suggestion is incorrect(Zöller et al., 2025). However, it remains unclear whether dual-suggestion support can reduce the diagnostic impact of erroneous AI suggestions during radiographic interpretation.

To address this question, we conducted a three-arm randomized study comparing single-suggestion support with two parallel dual-suggestion conditions. Participants first interpreted each case without AI assistance and then submitted a final diagnosis after viewing the assigned AI suggestion or suggestions. The primary outcome was change in diagnostic accuracy after AI assistance. Additional analyses examined between-group differences in accuracy change separately for cases with correct and incorrect AI suggestion. Secondary outcomes were interpretation time and change in diagnostic confidence. We also examined whether these outcomes differed between radiology and non-radiology residents.

Figure 1. Study Design and Reader Workflow

a, Study design, participant stratification, and random assignment to the three support conditions. b, Reader workflow. Radiology and non-radiology residents first interpreted each radiograph without AI assistance and recorded an initial diagnosis and confidence. Group A subsequently received a single GPT suggestion, whereas groups B and C received simultaneous dual suggestions from GPT plus Kimi and GPT plus Gemini, respectively. Readers then submitted a final diagnosis and confidence after reviewing the assigned AI suggestion(s) and supporting explanations.

Materials and Methods

Study Design and Participants

This multicenter, prospective, randomized, three-arm, parallel-group multireader multicase study was conducted at the First Affiliated Hospital of Nanchang University (Center 1), Nanchang People's Hospital (Center 2), and Shangrao People's Hospital (Center 3) from July to September 2026. The study was approved by the Ethics Committee of the First Affiliated Hospital of Nanchang University (2026-756), which waived the requirement for informed consent, and was registered with the Chinese Clinical Trial Registry (ChiCTR2600129243). Residents were recruited through advertisements. Eligibility required a valid Chinese physician license, prior training in radiographic interpretation, and fewer than 3 years of clinical experience. Participants were classified a priori as radiology residents or non-radiology residents from internal medicine, general surgery, or emergency medicine. Participants were excluded if a documented network interruption prevented image display or response submission, or if physical discomfort required termination of the session (Fig 1a).

Case Selection and AI Output Generation

We retrospectively assembled 218 chest and abdominal digital radiography examinations performed at Center 1 between January 2023 and June 2024. The examinations represented four prespecified chest conditions and three prespecified abdominal conditions, were of sufficient image quality for diagnostic interpretation, and had diagnoses confirmed pathologically or clinically.

GPT-5.4 (OpenAI), Kimi-K2.6 (Moonshot AI), and Gemini-3.6 Flash (Google) independently generated a primary diagnosis and supporting textual rationale from the same deidentified radiograph and corresponding clinical history(Song et al., 2026; Xu et al., 2026). Model outputs were generated once and fixed before case selection and were used unchanged throughout the reader study. Because the study was designed to evaluate the effect of suggestion number rather than differences in overall model performance, cases were selected to equalize overall diagnostic accuracy across the three models. Before the reader study, four radiologists with 1–5 years of radiology experience independently interpreted the final 60 cases without AI assistance to characterize case difficulty. Their mean diagnostic accuracy was 54.5%. The final case set comprised 30 chest and 30 abdominal radiographs, with each model providing the correct primary diagnosis in 39 of 60 cases (65.0%). Despite identical overall accuracy, Kimi and Gemini differed in their case-level diagnostic concordance with GPT. Disease composition, case-level model concordance, and representative fixed AI suggestions are provided in Supplementary Appendix 1 (Figs S1 and S2).

Study Procedure

Participants were stratified by specialty and randomly assigned in a 1:1:1 ratio to groups A, B, or C according to a prespecified computer-generated randomization sequence. Group A received a single suggestion from GPT, whereas groups B and C received dual suggestions from GPT plus Kimi and GPT plus Gemini, respectively. In the dual-suggestion conditions, both AI suggestions were presented simultaneously. Each AI suggestion consisted of a primary diagnosis and a supporting textual rationale, and model identities were not disclosed to participants. All groups interpreted the same 60 cases, with case order independently randomized for each participant.

Testing was conducted in supervised group sessions at the participating centers. Participants accessed the web-based platform using a smartphone or computer and completed the assessment in a single session. For each case, participants first recorded an unaided diagnosis and confidence rating on a 5-point scale. They then viewed the assigned AI suggestion or suggestions and submitted a final diagnosis and confidence. The platform recorded the initial and final responses and corresponding interpretation times (Fig 1b).

Outcomes and Response Adjudication

The primary outcome was change in diagnostic accuracy after AI assistance, defined as AI-assisted minus AI-unassisted accuracy. Secondary outcomes were interpretation time and confidence change. Accuracy change was further decomposed into beneficial revisions (incorrect-to-correct) and harmful revisions (correct-to-incorrect). To provide a common case-level reference across all support conditions, diagnostic accuracy was also analyzed according to whether the GPT suggestion, which was present in all three groups, was correct (39 cases) or incorrect (21 cases).

Participant responses were scored using a prespecified case-specific diagnostic lexicon (Supplementary Appendix 2), which was established by two senior radiologists (L.W. and W.D., each with >10 years of experience) and included acceptable diagnoses and synonyms. Free-text responses were initially classified by an automated matching pipeline, and all classifications were independently reviewed by both radiologists while masked to participant identity and support condition. Disagreements were resolved by consensus.

Statistical Analysis

Sample size was based on feasible recruitment during the study period. Data are summarized as mean ± SD, median (IQR), or counts and percentages. Age and experience were compared using Kruskal–Wallis tests and sex using Pearson χ² tests. Outcomes were analyzed at the participant level. Paired t tests assessed within-group changes in diagnostic accuracy. Between-specialty comparisons of continuous outcomes were performed using Welch t tests. Support conditions were compared using Welch ANOVA. Prespecified B−A and C−A comparisons used Welch t tests with Holm adjustment within each outcome and specialty stratum.

Additional analyses compared accuracy across groups before and after AI assistance, stratified by the correctness of the shared GPT suggestion. Linear models with heteroskedasticity-robust standard errors (HC3 estimator) assessed specialty interactions for accuracy change and beneficial and harmful revisions. The dual-suggestion effect was defined as [(B + C)/2] − A. Interactions were assessed using Wald tests. Effect estimates are reported with 95% CIs. Detailed contrasts are provided in the Supplementary Materials. All tests were two-sided, with P < .05 indicating statistical significance. Analyses were performed using Python, version 3.12.14.

Results

Reader Characteristics

The study included 123 residents (mean age, 24.1 years ± 1.4; 65 women), including 60 radiology residents and 63 non-radiology residents. Mean radiographic interpretation experience was similar between radiology and non-radiology residents (13.9 months ± 5.9 vs 14.7 months ± 5.5; mean difference, −0.8 months; 95% CI, −2.9 to 1.2; P = .43). Age, sex, and experience were similar across groups A, B, and C within each specialty stratum(Table 1).

Table 1: Participant Characteristics Stratified by Specialty and Study Group


=== TABLE ===
Characteristic|Group A|Group B|Group C|P value
Radiology||||
Number|20|21|19|-
Age (y)|24 (23–25)|24 (23–25)|24 (24–25)|0.726
Sex (male)|5 (25.0%)|9 (42.9%)|8 (42.1%)|0.415
Experience (m)|9 (9–20)|9 (9–20)|20 (9–21)|0.632
Non-radiology||||
Number|20|21|22|-
Age (y)|25 (24–25)|24 (23–25)|24 (22–25)|0.413
Sex (male)|11 (55.0%)|13 (61.9%)|12 (54.5%)|0.864
Experience (m)|9 (9–19)|19 (9–20)|19 (9–20)|0.356
Note: Data are median (IQR) or n (%). P values were calculated using the Kruskal–Wallis test for age and experience and the Pearson χ² test for sex.

Diagnostic Accuracy Before and After AI Assistance

Across all 123 residents, mean diagnostic accuracy increased from 46.3% ± 11.3 to 61.5% ± 8.0 after AI assistance (mean change, 15.2 percentage points; 95% CI, 13.7–16.8; P < .001). Before AI assistance, radiology residents had higher accuracy than non-radiology residents (48.8% vs 43.9%; mean difference, 4.9 percentage points; 95% CI, 0.9–8.9; P = .017). After AI assistance, accuracy remained higher among radiology residents (63.2% vs 59.9%; mean difference, 3.3 percentage points; 95% CI, 0.4–6.1; P = .024), whereas accuracy change did not differ between specialties (14.4 vs 16.0 percentage points; mean difference, −1.6 percentage points; 95% CI, −4.8 to 1.6; P = .32) (Supplementary Table S1). Kimi and Gemini had identical overall accuracy but differed in case-level concordance with GPT (Fig 2a-c). Accuracy increased in group A (mean change, 13.9 percentage points; 95% CI, 11.3–16.5), group B (15.0 percentage points; 95% CI, 12.0–18.0), and group C (16.8 percentage points; 95% CI, 14.1–19.6) (all P < .001) (Fig 2d-f; Supplementary Table S2).

Figure 2. AI Model Concordance and Diagnostic Accuracy With and Without AI Assistance

a–c, AI diagnostic performance and case-level concordance in groups A–C. In the dual-suggestion groups, concordant and discordant categories indicate whether the second model agreed with GPT among GPT-correct and GPT-incorrect cases. d–f, Mean AI-unassisted and AI-assisted diagnostic accuracy among all residents, radiology residents, and non-radiology residents in groups A–C. Error bars represent 95% CIs. ***P < .001 for paired comparisons between AI-unassisted and AI-assisted accuracy.

Accuracy Change, Interpretation Time, and Confidence Change

Among radiology residents, accuracy change differed across support conditions (group A, 9.6 percentage points ± 7.1; group B, 16.3 ± 10.6; group C, 17.5 ± 11.4; P = .016). Compared with group A, improvement was greater in group B by 6.69 percentage points (95% CI, 0.97–12.40; Holm-adjusted P = .030) and in group C by 7.87 percentage points (95% CI, 1.64–14.11; Holm-adjusted P = .030). Groups B and C did not differ (mean difference, −1.19 percentage points; 95% CI, −8.26 to 5.89; P = .74) (Fig 3a). Among non-radiology residents, accuracy change did not differ across support conditions (group A, 18.2 percentage points ± 6.9; group B, 13.7 ± 8.5; group C, 16.3 ± 5.6; P = .20) (Fig 3d). Interpretation time and confidence change did not differ across support conditions within either specialty stratum (all P > .05) (Fig 3; Supplementary Table S3).

Figure 3. Diagnostic Outcomes by Support Condition

a–c, Accuracy change, interpretation time, and confidence change, respectively, among radiology residents. d–f, Corresponding outcomes among non-radiology residents. Bars represent mean values, and error bars represent 95% CIs. *Holm-adjusted P < .05 versus group A. ns indicates a nonsignificant overall comparison across the three support conditions.

Accuracy According to GPT Suggestion Correctness

Before AI assistance, accuracy did not differ across support conditions for GPT-correct or GPT-incorrect cases in either specialty (all P > .05). Among radiology residents, when GPT was correct, AI-assisted accuracy did not differ across groups (78.5% ± 12.5, 80.1% ± 9.8, and 79.1% ± 8.6, respectively; P = .89) (Fig 4a). When GPT was incorrect, AI-assisted accuracy was higher in groups B and C than in group A (20.0% ± 13.5, 40.1% ± 17.9, and 40.4% ± 9.4 for groups A, B, and C, respectively; both Holm-adjusted P < .001) (Fig 4b). Among non-radiology residents, when GPT was correct, AI-assisted accuracy was lower in groups B and C than in group A (87.4% ± 7.2, 74.8% ± 10.0, and 74.5% ± 9.3, respectively; both Holm-adjusted P < .001) (Fig 4c). In contrast, when GPT was incorrect, AI-assisted accuracy was higher in groups B and C than in group A (12.1% ± 12.9, 31.3% ± 11.7, and 31.0% ± 11.1, respectively; both Holm-adjusted P < .001) (Fig 4d) (Supplementary Tables S4–S6).

Figure 4. Diagnostic Accuracy According to GPT Suggestion Correctness

a–b, AI-unassisted and AI-assisted diagnostic accuracy among radiology residents in cases with correct (n = 39) and incorrect (n = 21) GPT suggestions, respectively. c–d, Corresponding results among non-radiology residents. Lines represent groups A–C, and error bars represent 95% CIs. ***Holm-adjusted P < .001 versus group A.

Revision Components and Specialty Interaction

Accuracy change was decomposed into beneficial revisions (incorrect-to-correct) and harmful revisions (correct-to-incorrect). Among radiology residents, beneficial revisions differed across support conditions (group A, 14.8% ± 7.8; group B, 19.9% ± 11.0; group C, 22.8% ± 10.5; P = .027), whereas harmful revisions did not (group A, 5.2% ± 3.9; group B, 3.7% ± 2.4; group C, 5.4% ± 3.3; P = .131) (Fig 5a; Supplementary Table S7). Among non-radiology residents, neither beneficial revisions (P = .204) nor harmful revisions (P = .796) differed across support conditions. The dual-suggestion effect on beneficial revisions differed by specialty (interaction difference, 9.37 percentage points; 95% CI, 3.17–15.57; P = .003), whereas the effect on harmful revisions did not (interaction difference, −1.07 percentage points; 95% CI, −3.95 to 1.81; P = .47) (Fig 5b; Supplementary Table S8).

Figure 5. Revision Components and Dual-Suggestion Effects by Specialty

a, Beneficial revisions (incorrect-to-correct) and harmful revisions (correct-to-incorrect) across support conditions among radiology and non-radiology residents. Harmful revisions are plotted below zero to indicate their negative contribution to accuracy change. Bars represent mean values, and error bars represent 95% CIs. b, Dual-suggestion effects on accuracy change, beneficial revisions, and harmful revisions by specialty. The dual-suggestion effect was defined as [(B + C)/2] − A. Points indicate mean differences, and horizontal bars indicate 95% CIs. P values indicate within-specialty contrasts; P for interaction tests whether the dual-suggestion effect differs by specialty.

Discussion

This randomized multireader multicase study examined whether dual-suggestion support affects diagnostic performance among less experienced physicians during radiographic interpretation. Among radiology residents, accuracy change was greater with dual-suggestion than with single-suggestion support. When the AI suggestion under single-suggestion support was incorrect, AI-assisted accuracy was lower than under dual-suggestion support. Accordingly, dual-suggestion support may reduce the diagnostic impact of erroneous AI suggestions among less experienced radiology residents.

In our study, both parallel dual-suggestion conditions showed greater accuracy change among radiology residents. To optimize diagnostic gains in human–AI collaboration, previous research has compared various presentation formats of AI suggestions, ranging from diagnostic conclusions alone or with confidence scores(Prinster et al., 2024; Tang et al., 2023) to content-based image retrieval(Xu et al., 2026), visual heatmaps(Xu et al., 2026), and text-based explanations(Schramm et al., 2026; Song et al., 2026). These studies suggest that reasoned textual explanations can improve diagnostic accuracy. Although less experienced physicians may derive greater benefit from AI assistance, they are also more susceptible to incorrect AI suggestions(Dratsch et al., 2023; Prinster et al., 2024; Teng et al., 2026). Given this susceptibility, limiting inexperienced physicians’ deference to incorrect AI suggestions is important for maintaining safety in AI-assisted care(Hasanzadeh et al., 2025; Ong et al., 2026). Our study advances this work by evaluating dual-suggestion support as a human–AI interaction strategy that may reduce the diagnostic impact of erroneous AI suggestions.

Consistent with this interpretation, the diagnostic benefit of dual-suggestion support among radiology residents was apparent when the AI suggestion presented under single-suggestion support was incorrect. When that suggestion was correct, diagnostic accuracy did not differ across support conditions. Outside medicine, actively seeking a second opinion reduced overreliance on AI suggestions, including erroneous ones(Lu et al., 2024). In medicine, structured information sharing among physicians reduced diagnostic errors(Centola et al., 2023), while trust-adaptive counter-explanations reduced inappropriate reliance on AI suggestions and improved accuracy in human–AI diagnostic tasks(Srinivasan and Thomason, 2026). Taken together, these findings support the potential value of drawing on more than a single source of information when an AI suggestion may be erroneous.

The diagnostic benefit of dual-suggestion support was not observed among non-radiology residents. Unlike radiology residents, accuracy was lower with dual-suggestion support in the 39 cases for which the single AI suggestion was correct, with neither beneficial nor harmful revisions differing across support conditions. Previous studies have shown that the effect of AI assistance varies with task-specific expertise(Xu et al., 2026; Yu et al., 2024). Differences in domain-specific knowledge may influence how clinicians evaluate and accept AI suggestions(Jackson et al., 2026; Prinster et al., 2024; Schramm et al., 2026). In our study, specialty interactions were observed for accuracy change and beneficial revisions. The incremental diagnostic benefit of dual-suggestion support may vary across specialties.

Several limitations should be considered. First, the case set was designed for less experienced readers and may have limited sensitivity to detect differences in accuracy change between support conditions among experienced radiologists. Second, process-level mechanisms remain to be characterized. Eye tracking can characterize visual attention and search behavior(Belde et al., 2026; Taib et al., 2026), whereas direct assessment of suggestion weighting(Glickman and Sharot, 2024) can quantify the relative influence of dual AI suggestions on diagnostic decisions. Future studies should incorporate these measures to clarify the mechanisms underlying the diagnostic value of dual-suggestion support. Third, the two parallel dual-suggestion conditions showed consistency across two model pairings, but the range of model combinations remained limited. Whether the observed effect changes when three or more AI suggestions are presented concurrently warrants further investigation.

In conclusion, the diagnostic benefit of dual-suggestion support varied across specialties among less experienced physicians during radiographic interpretation. With dual-suggestion support, radiology residents showed greater improvement in diagnostic accuracy without longer interpretation time, whereas no differences in accuracy change or interpretation time were observed among non-radiology residents. Dual-suggestion support may warrant consideration as a decision-support strategy for less experienced physicians during radiographic interpretation, with its diagnostic benefit varying across specialties.


